When Do Staging Annotations Preserve Semantics? Mechanizing Typed Semantics-Preserving Multi-stage Programming with Let-Insertion (Extended Version)

Multi-stage programming with quotations has long provided a powerful way to generate and manipulate code. By treating code as data, programmers can write multi-stage programs in which earlier stages produce specialized code from inputs available at generation time. Modern typed multi-stage languages (e.g., MetaML, MetaOCaml, Template Haskell, and Scala 3) adopt quotation/splicing constructs while enforcing the well-typedness of generated code. However, manipulating code fragments syntactically can subtly change evaluation order, leading to semantic discrepancies between a staged program and its unstaged counterpart, which is intended to serve as a reference implementation in many cases. The inconsistency complicates reasoning about correctness, and prevents staged code from being a drop-in replacement for its unstaged counterpart. In this paper, we study the design of multi-stage languages with semantics preservation guarantees. We develop two statically typed two-stage calculi, $\lambda_{|2|}$ and $\lambda^{ref}_{|2|}$, the latter supporting mutable references in the second stage. Their dynamic semantics models automatic let-insertion, tracked as a control effect in a lightweight type-and-effect system, enabling type-safe and semantics-preserving manipulation of effectful code fragments. We develop binary logical relations to prove strong semantics-preservation theorems: if a well-typed two-stage program $t_1$ evaluates to a value $\mathsf{code} t_2$, then $t_2$ is contextually equivalent to the stage-erasure of $t_1$. Our calculi and their mechanized metatheory provide a simple and definitive answer to the question posed by Inoue and Taha of when staging annotations preserve semantics, and lay a foundation for future work on semantics-preserving multi-stage programming.

==> JetBrainsMono/OFL.txt <==
Copyright 2020 The JetBrains Mono Project Authors (https://github.com/JetBrains/JetBrainsMono)

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
https://openfontlicense.org


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> JetBrainsMono/README.txt <==
JetBrains Mono Variable Font
============================

This download contains JetBrains Mono as both variable fonts and static fonts.

JetBrains Mono is a variable font with this axis:
  wght

This means all the styles are contained in these files:
  JetBrains_Mono/JetBrainsMono-VariableFont_wght.ttf
  JetBrains_Mono/JetBrainsMono-Italic-VariableFont_wght.ttf

If your app fully supports variable fonts, you can now pick intermediate styles
that aren’t available as static fonts. Not all apps support variable fonts, and
in those cases you can use the static font files for JetBrains Mono:
  JetBrains_Mono/static/JetBrainsMono-Thin.ttf
  JetBrains_Mono/static/JetBrainsMono-ExtraLight.ttf
  JetBrains_Mono/static/JetBrainsMono-Light.ttf
  JetBrains_Mono/static/JetBrainsMono-Regular.ttf
  JetBrains_Mono/static/JetBrainsMono-Medium.ttf
  JetBrains_Mono/static/JetBrainsMono-SemiBold.ttf
  JetBrains_Mono/static/JetBrainsMono-Bold.ttf
  JetBrains_Mono/static/JetBrainsMono-ExtraBold.ttf
  JetBrains_Mono/static/JetBrainsMono-ThinItalic.ttf
  JetBrains_Mono/static/JetBrainsMono-ExtraLightItalic.ttf
  JetBrains_Mono/static/JetBrainsMono-LightItalic.ttf
  JetBrains_Mono/static/JetBrainsMono-Italic.ttf
  JetBrains_Mono/static/JetBrainsMono-MediumItalic.ttf
  JetBrains_Mono/static/JetBrainsMono-SemiBoldItalic.ttf
  JetBrains_Mono/static/JetBrainsMono-BoldItalic.ttf
  JetBrains_Mono/static/JetBrainsMono-ExtraBoldItalic.ttf

Get started
-----------

1. Install the font files you want to use

2. Use your app's font picker to view the font family and all the
available styles

Learn more about variable fonts
-------------------------------

  https://developers.google.com/web/fundamentals/design-and-ux/typography/variable-fonts
  https://variablefonts.typenetwork.com
  https://medium.com/variable-fonts

In desktop apps

  https://theblog.adobe.com/can-variable-fonts-illustrator-cc
  https://helpx.adobe.com/nz/photoshop/using/fonts.html#variable_fonts

Online

  https://developers.google.com/fonts/docs/getting_started
  https://developer.mozilla.org/en-US/docs/Web/CSS/CSS_Fonts/Variable_Fonts_Guide
  https://developer.microsoft.com/en-us/microsoft-edge/testdrive/demos/variable-fonts

Installing fonts

  MacOS: https://support.apple.com/en-us/HT201749
  Linux: https://www.google.com/search?q=how+to+install+a+font+on+gnu%2Blinux
  Windows: https://support.microsoft.com/en-us/help/314960/how-to-install-or-remove-a-font-in-windows

Android Apps

  https://developers.google.com/fonts/docs/android
  https://developer.android.com/guide/topics/ui/look-and-feel/downloadable-fonts

License
-------
Please read the full license text (OFL.txt) to understand the permissions,
restrictions and requirements for usage, redistribution, and modification.

You can use them in your products & projects – print or digital,
commercial or otherwise.

This isn't legal advice, please consider consulting a lawyer and see the full
license for all details.

